Stability of Correction Procedure via Reconstruction With Summation-by-Parts Operators for Burgers' Equation Using a Polynomial Chaos Approach

In this paper, we consider Burgers' equation with uncertain boundary and initial conditions. The polynomial chaos (PC) approach yields a hyperbolic system of deterministic equations, which can be solved by several numerical methods. Here, we apply the correction procedure via reconstruction (CPR) using summation-by-parts operators. We focus especially on stability, which is proven for CPR methods and the systems arising from the PC approach. Due to the usage of split-forms, the major challenge is to construct entropy stable numerical fluxes. For the first time, such numerical fluxes are constructed for all systems resulting from the PC approach for Burgers' equation. In numerical tests, we verify our results and show also the advantage of the given ansatz using CPR methods. Moreover, one of the simulations, i.e. Burgers' equation equipped with an initial shock, demonstrates quite fascinating observations. The behaviour of the numerical solutions from several methods (finite volume, finite difference, CPR) differ significantly from each other. Through careful investigations, we conclude that the reason for this is the high sensitivity of the system to varying dissipation. Furthermore, it should be stressed that the system is not strictly hyperbolic with genuinely nonlinear or linearly degenerate fields.

==> figures/bump_Eu_copy.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    xlabel={$x$},
    ylabel={$\E(u)$},
    xmin=0, xmax=1,
%     ymin=-1.5, ymax=1.5,
    axis line style=thick,
    every tick/.style={semithick},
    tick align=outside,
    legend cell align=left,
  ]
    \addplot[dashdotted, thick] table {test_paper/bump(t_10)/CPR(p_9|N_10)/E(u)_t=10.dat};
    \addlegendentry{$p=9, N=10$.}
    
    \addplot[smooth, thick] table {test_paper/bump(t_10)/FV(N_1000)/E(u)_t=10.dat};
    \addlegendentry{$p=0, N=10^3$.}
    
    \addplot[dotted, thick] table {test_paper/bump(t_10)/AB/E(u)_t=0.dat};
    \addlegendentry{$u(x,t=0)$.}
  \end{axis}
\end{tikzpicture}


==> figures/bump_Varu_copy.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    xlabel={$x$},
    ylabel={$\Var(u)$},
    xmin=0, xmax=1,
%     ymin=-1.5, ymax=1.5,
    axis line style=thick,
    every tick/.style={semithick},
    tick align=outside,
    legend cell align=left,
  ]
    \addplot[dashdotted, thick] table {test_paper/bump(t_10)/CPR(p_9|N_10)/Var(u)_t=10.dat};
    \addlegendentry{$p=9, N=10$.}
    
    \addplot[smooth, thick] table {test_paper/bump(t_10)/FV(N_1000)/Var(u)_t=10.dat};
    \addlegendentry{$p=0, N=10^3$.}
    
    \addplot[dotted, thick] table {test_paper/bump(t_10)/AB/Var(u)_t=0.dat};
    \addlegendentry{$u(x,t=0)$.}
  \end{axis}
\end{tikzpicture}

